A Riemannian Framework for Low-Rank Structured Elliptical Models

This paper proposes an original Riemmanian geometry for low-rank structured elliptical models, i.e., when samples are elliptically distributed with a covariance matrix that has a low-rank plus identity structure. The considered geometry is the one induced by the product of the Stiefel manifold and the manifold of Hermitian positive definite matrices, quotiented by the unitary group. One of the main contribution is to consider an original Riemannian metric, leading to new representations of tangent spaces and geodesics. From this geometry, we derive a new Riemannian optimization framework for robust covariance estimation, which is leveraged to minimize the popular Tyler's cost function on the considered quotient manifold. We also obtain a new divergence function, which is exploited to define a geometrical error measure on the quotient, and the corresponding intrinsic Cram\'er-Rao lower bound is derived. Thanks to the structure of the chosen parametrization, we further consider the subspace estimation error on the Grassmann manifold and provide its intrinsic Cram\'er-Rao lower bound. Our theoretical results are illustrated on some numerical experiments, showing the interest of the proposed optimization framework and that performance bounds can be reached.

==> err_Gr_k4.txt <==
n,pSCM_d3,pSCM_d100,TlrMM_d3,TlrMM_d100,TlrRO-st_d3,TlrRO-st_d100,TlrRO-tr_d3,TlrRO-tr_d100
12,-3.08312,-4.23769,-1.39572,-1.46486,-3.23198,-3.42737,-1.68614,-1.70966
14,-3.95574,-5.07598,-2.23135,-2.17119,-4.46586,-4.39237,-2.96874,-2.81225
15,-4.28706,-5.39357,-3.10117,-2.86294,-4.99678,-4.81133,-3.95303,-3.73925
17,-4.76541,-6.11404,-5.61905,-5.40086,-5.82276,-5.63237,-5.61538,-5.41097
20,-5.44856,-7.07592,-6.62519,-6.56157,-6.72579,-6.64465,-6.62519,-6.56156
40,-8.32249,-10.5189,-10.2414,-10.2185,-10.2533,-10.2258,-10.2414,-10.2185
70,-10.7336,-13.0981,-12.8611,-12.8307,-12.8639,-12.8317,-12.8611,-12.8307
100,-12.2301,-14.7581,-14.4415,-14.5071,-14.4432,-14.5069,-14.4415,-14.5071
200,-15.123,-17.8088,-17.5082,-17.5714,-17.5099,-17.5703,-17.5082,-17.5714
300,-16.8283,-19.5345,-19.317,-19.3189,-19.318,-19.3184,-19.317,-19.3189


==> err_Gr_k8.txt <==
n,pSCM_d3,pSCM_d100,TlrMM_d3,TlrMM_d100,TlrRO-st_d3,TlrRO-st_d100,TlrRO-tr_d3,TlrRO-tr_d100
12,0.00354697,-0.426366,0.960516,1.06405,0.0388676,-0.084452,1.3029,1.48474
14,-1.08843,-1.64784,0.343566,0.270784,-1.14891,-1.27881,0.428531,0.296681
15,-1.49554,-2.18748,-0.0902045,-0.00183371,-1.6659,-1.83794,-0.165003,-0.150483
17,-2.41216,-3.12115,-2.18023,-2.10323,-2.71902,-2.75078,-2.19692,-2.06737
20,-3.20988,-4.30344,-3.53928,-3.54889,-3.7192,-3.90593,-3.53926,-3.53452
40,-6.82217,-8.39919,-8.11269,-8.0909,-8.13257,-8.10637,-8.11269,-8.0909
70,-9.36767,-11.1686,-10.9029,-10.9364,-10.907,-10.937,-10.9029,-10.9364
100,-10.9124,-12.8559,-12.6017,-12.6167,-12.6032,-12.6165,-12.6017,-12.6167
200,-13.8564,-16.0654,-15.8632,-15.8208,-15.8639,-15.8194,-15.8632,-15.8208
300,-15.5724,-17.8358,-17.7314,-17.6035,-17.7313,-17.5999,-17.7314,-17.6035


==> err_hlr_k4.txt <==
n,pSCM_d3,pSCM_d100,TlrMM_d3,TlrMM_d100,TlrRO-st_d3,TlrRO-st_d100,TlrRO-tr_d3,TlrRO-tr_d100
12,5.27254,4.02194,33.5146,34.3112,5.6371,5.2484,26.3996,27.1211
14,4.44116,3.0651,32.0432,32.5863,3.8448,3.7818,25.4965,25.9925
15,4.09688,2.71423,30.385,30.6747,3.1689,3.2378,23.7725,23.9082
17,3.50502,1.99053,3.3375,3.82443,2.1206,2.3621,3.3401,3.82115
20,2.74384,1.17006,1.72128,2.14555,1.1023,1.4709,1.72129,2.14556
40,-0.350277,-2.22684,-2.2291,-1.84148,-2.3447,-1.7821,-2.2291,-1.84148
70,-2.80072,-4.8099,-4.87868,-4.53042,-4.6334,-3.9931,-4.87868,-4.53042
100,-4.3417,-6.50012,-6.54224,-6.25578,-6.0084,-5.3045,-6.54224,-6.25578
200,-7.29676,-9.55833,-9.64586,-9.31023,-8.3256,-7.1062,-9.64586,-9.31023
300,-9.00192,-11.3028,-11.4505,-11.043,-9.543,-8.0419,-11.4505,-11.043


==> err_hlr_k8.txt <==
n,pSCM_d3,pSCM_d100,TlrMM_d3,TlrMM_d100,TlrRO-st_d3,TlrRO-st_d100,TlrRO-tr_d3,TlrRO-tr_d100
12,12.1377,11.8515,36.2052,38.3896,10.6807,11.9411,28.8564,30.3831
14,10.8219,10.2971,36.0104,37.9934,9.71997,10.7459,28.2116,29.526
15,10.3416,9.70329,35.7963,37.5418,9.25056,10.2323,27.384,28.6333
17,9.46767,8.74419,10.6926,11.7066,8.40039,9.40529,10.6983,11.7161
20,8.50561,7.59597,8.21114,8.89279,7.38649,8.3931,8.21115,8.89562
40,5.10855,3.66207,3.6778,4.10197,3.57772,4.47413,3.6778,4.10197
70,2.67606,0.896308,0.878763,1.20895,0.968091,1.75706,0.878764,1.20895
100,1.15487,-0.820707,-0.799973,-0.542103,-0.611587,0.294097,-0.799972,-0.542102
200,-1.64223,-4.01258,-3.89547,-3.77304,-3.38083,-2.2622,-3.89546,-3.77304
300,-3.29501,-5.79459,-5.71788,-5.55903,-4.90636,-3.26175,-5.71788,-5.55902


==> iCRB_hlr_k4.txt <==
n,iCRB_hlr_d3,iCRB_hlr_d100,iCRB_hlr_alt_d3,iCRB_hlr_alt_d100,iCRB_Gr_d3,iCRB_Gr_d100
12,-0.434264,-0.512923,2.50079,2.47139,-5.43247,-5.61796
14,-1.10373,-1.18239,1.83132,1.80192,-6.10194,-6.28743
15,-1.40336,-1.48202,1.53169,1.50229,-6.40157,-6.58706
17,-1.94694,-2.0256,0.988111,0.958713,-6.94515,-7.13064
20,-2.65275,-2.73141,0.2823,0.252902,-7.65096,-7.83645
40,-5.66305,-5.74171,-2.728,-2.7574,-10.6613,-10.8467
70,-8.09343,-8.17209,-5.15838,-5.18778,-13.0916,-13.2771
100,-9.64245,-9.72111,-6.7074,-6.7368,-14.6407,-14.8261
200,-12.6528,-12.7314,-9.7177,-9.7471,-17.651,-17.8364
300,-14.4137,-14.4923,-11.4786,-11.508,-19.4119,-19.5974


==> iCRB_hlr_k8.txt <==
n,iCRB_hlr_d3,iCRB_hlr_d100,iCRB_hlr_alt_d3,iCRB_hlr_alt_d100,iCRB_Gr_d3,iCRB_Gr_d100
12,4.9475,4.9063,8.0747,8.0628,-3.82008,-4.00556
14,4.278,4.2369,7.4052,7.3933,-4.48954,-4.67503
15,3.9784,3.9372,7.1056,7.0937,-4.78918,-4.97466
17,3.4348,3.3937,6.562,6.5501,-5.33275,-5.51824
20,2.729,2.6878,5.8562,5.8443,-6.03856,-6.22405
40,-0.28131,-0.32246,2.8459,2.834,-9.04886,-9.23435
70,-2.7117,-2.7528,0.41554,0.40363,-11.4792,-11.6647
100,-4.2607,-4.3019,-1.1335,-1.1454,-13.0283,-13.2137
200,-7.271,-7.3122,-4.1438,-4.1557,-16.0386,-16.224
300,-9.0319,-9.0731,-5.9047,-5.9166,-17.7995,-17.985

